Misrepresenting Scientific Consensus on COVID-19: The Amplification of Dissenting Scientists on Twitter

The COVID-19 pandemic has resulted in a slew of misinformation, often described as an "infodemic". Whereas previous research has focused on the propagation of unreliable sources as a main vehicle of misinformation, the present study focuses on exploring the role of scientists whose views oppose the scientific consensus. Using Nobelists in Physiology and Medicine as a proxy for scientific consensus, we analyze two separate datasets: 15.8K tweets by 13.1K unique users on COVID-19 vaccines specifically, and 208K tweets by 151K unique users on COVID-19 broadly which mention the Nobelist names. Our analyses reveal that dissenting scientists are amplified by a factor of 426 relative to true scientific consensus in the context of COVID-19 vaccines, and by a factor of 43 in the context of COVID-19 generally. Although more popular accounts tend to mention consensus-abiding scientists more, our results suggest that this false consensus is driven by higher engagement with dissent-mentioning tweets. Furthermore, false consensus mostly occurs due to traffic spikes following highly popularized statements of dissenting scientists. We find that dissenting voices are mainly discussed in French, English-speaking, Turkish, Brazilian, Argentine, Indian, and Japanese misinformation clusters. This research suggests that social media platforms should prioritize the exposure of consensus-abiding scientists as a vehicle of reversing false consensus and addressing misinformation stemming from seemingly credible sources.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

